Integration of a systolic array based hardware accelerator into a DNN operator auto-tuning framework

The deployment of neural networks on heterogeneous SoCs coupled with custom accelerators is a challenging task because of the lack of end-to-end software tools provided for these systems. Moreover, the already available low level schedules and mapping strategies provided by the accelerator developers for typical tensor operations are not necessarily the best possible ones for each particular use case. This is why frameworks which automatically test the performance of the generated code on a specific hardware configuration are of special interest. In this work, the integration between the code generation framework TVM and the systolic array-based accelerator Gemmini is presented. A generic schedule to offload the GEneral Matrix Multiply (GEMM) tensor operation onto Gemmini is detailed, and its suitability is tested by executing the AutoTVM tuning process on it. Our generated code achieves a peak throughput of 46 giga-operations per second (GOPs) under a 100 MHz clock on a Xilinx ZCU102 FPGA, outperforming previous work. Furthermore, the code generated by this integration was able to surpass the default hand-tuned schedules provided by the Gemmini developers in real-world workloads.

==> data/ours_autotvm_cache.csv <==
workload,gops
16,2.22
32,10.56
64,25.16
128,36.34
256,44.18
512,46.96
1024,48.61


==> data/ours_autotvm_nocache.csv <==
workload,gops
16,0.77
32,4.39
64,19.52
128,31.86
256,40.04
512,45.24
1024,47.77


==> data/ours_baidu_autotvm_cache.csv <==
workload,gops
15,2.01
49,2.03
63,2
73,4.01
84,8.06


==> data/ours_baidu_autotvm_nocache.csv <==
workload,gops
15,0.38
49,0.63
63,1.08
73,2.17
84,4.85


==> data/ours_baidu_baseline_cache.csv <==
workload,gops
15,1.32
49,1.56
63,1.91
73,3.83
84,6.08


==> data/ours_baidu_baseline_nocache.csv <==
workload,gops
15,0.24
49,0.48
63,0.53
73,1.08
84,2.3


==> data/ours_baseline_cache.csv <==
workload,gops
16,1,76
32,8
64,19.12
128,33.48
256,47
512,49
1024,44.4


==> data/ours_baseline_nocache.csv <==
workload,gops
16,0.7
32,2.58
64,9.46
128,18.98
256,27.09
512,31.02
1024,33.83


==> data/xu2020_autotvm_cache.csv <==
workload,gops
16,1
32,4.9
64,13.5
128,22
256,25.1
512,24.6
1024,24


==> data/xu2020_autotvm_nocache.csv <==
workload,gops
16,0.5
32,2
64,8.9
128,16
256,18.9
512,21
1024,21


==> data/xu2020_baseline_cache.csv <==
workload,gops
16,0.2
32,1.9
64,8.1
128,19.1
256,22.1
512,24
1024,24


==> data/xu2020_baseline_nocache.csv <==
workload,gops
16,0.2
32,1.5
64,6.8
128,14.9
256,19
512,21.5
1024,22.5

